Concept for a Technical Infrastructure for Management of Predictive Models in Industrial Applications

With the increasing number of created and deployed prediction models and the complexity of machine learning workflows we require so called model management systems to support data scientists in their tasks. In this work we describe our technological concept for such a model management system. This concept includes versioned storage of data, support for different machine learning algorithms, fine tuning of models, subsequent deployment of models and monitoring of model performance after deployment. We describe this concept with a close focus on model lifecycle requirements stemming from our industry application cases, but generalize key features that are relevant for all applications of machine learning.

==> Full Paper/fig/ModelManagementFramework.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ModelManagementFramework.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.71289063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40715915)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ModelManagementFramework.pdf}}%
    \put(0.38910869,0.38870537){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model management system\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ModelManagementFramework.pdf}}%
    \put(0.05005253,0.00020334){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}data scientist\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ModelManagementFramework.pdf}}%
    \put(0.17639032,0.10324348){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}algorithm\\configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ModelManagementFramework.pdf}}%
    \put(0.38877828,0.04831578){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}HeuristicLab\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ModelManagementFramework.pdf}}%
    \put(0.61684006,0.27492179){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ModelManagementFramework.pdf}}%
    \put(0.9248139,0.27203001){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}physical system\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ModelManagementFramework.pdf}}%
    \put(0.44188779,0.27492179){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ModelManagementFramework.pdf}}%
    \put(0.18307409,0.25467937){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ProblemData\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ModelManagementFramework.pdf}}%
    \put(0.18885764,0.24889583){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ProblemData\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{ModelManagementFramework.pdf}}%
    \put(0.19608707,0.24311228){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}data snapshots\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{ModelManagementFramework.pdf}}%
    \put(0.44622545,0.27058413){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{ModelManagementFramework.pdf}}%
    \put(0.45200899,0.26480058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{ModelManagementFramework.pdf}}%
    \put(0.18307409,0.32986548){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Algorithm Configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{ModelManagementFramework.pdf}}%
    \put(0.18885764,0.32263604){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Algorithm Configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{ModelManagementFramework.pdf}}%
    \put(0.19608707,0.31540661){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}algorithm configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{ModelManagementFramework.pdf}}%
    \put(0.62117772,0.26913824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{ModelManagementFramework.pdf}}%
    \put(0.62551538,0.26335469){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{ModelManagementFramework.pdf}}%
    \put(0.17458066,0.0199093){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}data snapshot\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{ModelManagementFramework.pdf}}%
    \put(0.56772526,0.16771659){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}- data snapshot\\- (base model)\end{tabular}}}}%
    \put(0.2885673,0.16752244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}artefacts:\\- data snapshot\\- new (tuned) model\\- algorithm configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{ModelManagementFramework.pdf}}%
    \put(0.62695703,0.35990433){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}physical system\\metadata\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{ModelManagementFramework.pdf}}%
    \put(0.71003269,0.15389776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}production data\end{tabular}}}}%
    \put(0.7654974,0.2831793){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{ModelManagementFramework.pdf}}%
  \end{picture}%
\endgroup%


==> Full Paper/fig/crisp_dm_process.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crisp_dm_process.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{326.99257197bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01780785)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crisp_dm_process.pdf}}%
    \put(0.13539245,0.78262224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08683027\unitlength}\centering \end{minipage}}}%
    \put(0.17597292,0.81548746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Business Understanding\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{crisp_dm_process.pdf}}%
    \put(0.60637119,0.81548746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Data\\ Understanding\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{crisp_dm_process.pdf}}%
    \put(0.69968179,0.62434221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Data\\ Preparation\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{crisp_dm_process.pdf}}%
    \put(0.69969522,0.39579826){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Modeling\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{crisp_dm_process.pdf}}%
    \put(0.3942315,0.20903135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Evaluation\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{crisp_dm_process.pdf}}%
    \put(0.11641756,0.46020586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Deployment\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{crisp_dm_process.pdf}}%
    \put(0.43315691,0.36239641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14089442\unitlength}\centering Data\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{crisp_dm_process.pdf}}%
  \end{picture}%
\endgroup%


==> Full Paper/submission.txt <==
Theory and Applications of Metaheuristic Algorithms

Concept for a Technical Infrastructure for Management of Predictive Models in Industrial Applications

Florian Bachinger, Gabriel Kronberger

florian.bachinger@fh-hagenberg.at, gabriel.kronbergerg@fh-hagenberg.at


Josef Ressel Centre for Symbolic Regression
Heuristic and Evolutionary Algorithms Laboratory
University of Applied Sciences Upper Austria, Softwarepark 11, 4232 Hagenberg

Florian

Bachinger

11717414

florian.bachinger@fh-hagenberg.at

==> submission.txt <==
Theory and Applications of Metaheuristic Algorithms

Concept for a Technical Infrastructure for Management of Predictive Models in Industrial Applications

Florian Bachinger, Gabriel Kronberger

florian.bachinger@fh-hagenberg.at, gabriel.kronbergerg@fh-hagenberg.at


Josef Ressel Centre for Symbolic Regression
Heuristic and Evolutionary Algorithms Laboratory
University of Applied Sciences Upper Austria, Softwarepark 11, 4232 Hagenberg

Florian

Bachinger

11717414

florian.bachinger@fh-hagenberg.at
